Multi-wavelength observations of the triple-peaked AGN Mrk 622

A detailed multi-wavelength study of the properties of the triple-peaked AGN Mrk\,622 showing different aspects of the nuclear emission region is presented. Radio, near- and mid-infrared, optical and X-ray data has been considered for the analysis. In the optical, the WHAN diagnostic diagrams show that the three nuclear peaks are strong active galactic nuclei since the EW of $H{\alpha}$ is $>$\,6 \AA\, and $\log$ [NII]$\lambda$6584/H$\alpha$\, ratio is $>$\,-0.4. Optical variability of both the continuum flux and intensity of the narrow emission lines is detected in a time-span of 13 years. The size of the narrow line region is found to be 2.7\,pc, with a light-crossing time of 8.7\,y. Analysis done to an archival Hubble Space Telescope image at 1055.2\,nm shows that the host galaxy has a 3.6\,kpc inner bar with PA\,=\,74$^\circ$, faint spiral arms and a pseudobulge, evolving through secular processes. High resolution mid-infrared images obtained with the \textit{Gran Telescopio Canarias (GTC)} and the instrument \textit{CanariCam} show that the nuclear emission at 11.6 $\mu$m is not spatially resolved. Very Large Array archival observations at 10\,GHz reveal a core source with a total flux density of 1.47\,$\pm$\,0.03\,mJy. The spectral index of the core between 8 and 12\,GHz is -0.5\,$\pm$\,0.2, characteristic of AGN. The core deconvolves into a source with dimensions of 82\,$\pm$\,13\,mas\,$\,\times\,$\,41\,$\pm$\,20\,mas, and a PA\,=\,70\,$\pm$\,18\,deg; which suggests that the core is elongated or that it is constituted by multiple components distributed along a $\sim$65$^\circ$ axis.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
